DoubleMatch: Improving Semi-Supervised Learning with Self-Supervision

Following the success of supervised learning, semi-supervised learning (SSL) is now becoming increasingly popular. SSL is a family of methods, which in addition to a labeled training set, also use a sizable collection of unlabeled data for fitting a model. Most of the recent successful SSL methods are based on pseudo-labeling approaches: letting confident model predictions act as training labels. While these methods have shown impressive results on many benchmark datasets, a drawback of this approach is that not all unlabeled data are used during training. We propose a new SSL algorithm, DoubleMatch, which combines the pseudo-labeling technique with a self-supervised loss, enabling the model to utilize all unlabeled data in the training process. We show that this method achieves state-of-the-art accuracies on multiple benchmark datasets while also reducing training times compared to existing SSL methods. Code is available at https://github.com/walline/doublematch.

==> figure-data/doublematch-cifar100-10000-acc.csv <==
Wall time,Step,Value
1635172461.4097004,64,1.0499999523162842
1635176358.4150615,262208,51.52000045776367
1635180253.406021,524352,63.560001373291016
1635184148.3753147,786496,67.1500015258789
1635188042.5841875,1048640,69.01000213623047
1635191937.823564,1310784,70.69999694824219
1635195833.0015457,1572928,71.94999694824219
1635199733.391675,1835072,72.73999786376953
1635203627.5770946,2097216,73.19000244140625
1635207523.161168,2359360,74.05000305175781
1635211418.667405,2621504,74.55999755859375
1635215314.549619,2883648,74.66999816894531
1635219209.535666,3145792,74.7699966430664
1635223104.6220078,3407936,75.61000061035156
1635227000.1808534,3670080,75.7699966430664
1635230894.678881,3932224,75.63999938964844
1635234788.9420705,4194368,76.08999633789062
1635238682.8953245,4456512,76.47000122070312
1635242632.1648638,4718656,76.30999755859375
1635246527.9770842,4980800,76.41000366210938
1635250423.2111266,5242944,76.31999969482422
1635254317.8006425,5505088,76.37999725341797
1635258212.063971,5767232,76.55000305175781
1635262106.577538,6029376,76.7300033569336
1635266000.2275834,6291520,76.56999969482422
1635269894.8388026,6553664,76.66999816894531
1635273789.883205,6815808,76.91999816894531
1635277684.8707192,7077952,76.73999786376953
1635281580.7518117,7340096,77.02999877929688
1635285475.8094625,7602240,77.25
1635289370.323691,7864384,77.26000213623047
1635293267.6755471,8126528,77.11000061035156
1635297162.6665852,8388672,77.29000091552734
1635301057.2113726,8650816,77.0999984741211
1635304951.895778,8912960,77.11000061035156
1635308846.7522905,9175104,77.3499984741211
1635312740.5426369,9437248,77.45999908447266
1635316635.7604654,9699392,77.2699966430664
1635320529.0842946,9961536,77.02999877929688
1635324421.4626791,10223680,77.06999969482422
1635328315.4874198,10485824,77.70999908447266
1635332208.8639872,10747968,77.08999633789062
1635336102.2885683,11010112,77.4000015258789
1635339993.8664875,11272256,77.01000213623047
1635343885.4050043,11534400,77.30000305175781
1635347778.2999883,11796544,77.3499984741211
1635351670.4219534,12058688,77.44999694824219
1635355563.208519,12320832,77.62000274658203
1635359455.2949057,12582976,77.52999877929688
1635363347.5955753,12845120,77.16999816894531
1635367239.9207468,13107264,77.58999633789062
1635371132.315892,13369408,77.66000366210938
1635375024.381372,13631552,77.7699966430664
1635378919.737383,13893696,77.6500015258789
1635382811.0028558,14155840,77.83999633789062
1635386703.6773822,14417984,77.94999694824219
1635390595.3546202,14680128,77.61000061035156
1635394488.3303869,14942272,77.66000366210938
1635398380.2749453,15204416,77.9000015258789
1635402272.680416,15466560,77.54000091552734
1635406164.3569856,15728704,77.87999725341797
1635410056.7050471,15990848,77.72000122070312
1635413948.5353048,16252992,77.94999694824219
1635417839.8056002,16515136,77.70999908447266
1635421731.3364737,16777280,77.87000274658203
1635425623.2437322,17039424,77.66999816894531
1635429514.8422444,17301568,77.83999633789062
1635433407.2236407,17563712,78.01000213623047
1635437298.8451223,17825856,78.0999984741211
1635441190.6951175,18088000,78.0999984741211
1635445083.053177,18350144,77.94000244140625
1635448974.5951464,18612288,77.8499984741211
1635452865.7584252,18874432,78.27999877929688
1635456762.401707,19136576,77.98999786376953
1635460654.0285537,19398720,78.30000305175781
1635464546.7588966,19660864,78.3499984741211
1635468438.5719655,19923008,78.18000030517578
1635472331.716478,20185152,78.19000244140625
1635476222.7310495,20447296,78.16000366210938
1635480115.8775735,20709440,78.47000122070312
1635484009.1641273,20971584,77.83000183105469
1635487903.5045123,21233728,78.58000183105469
1635491797.8299417,21495872,77.91999816894531
1635495691.2337084,21758016,77.94999694824219
1635499585.0035508,22020160,77.87999725341797
1635503479.2104287,22282304,78.23999786376953


==> figure-data/doublematch-stl10-1000-acc.csv <==
Wall time,Step,Value
1639674391.669082,64,10.0
1639676794.1816568,262208,69.42500305175781
1639679189.3625216,524352,75.0999984741211
1639681584.5755255,786496,79.75
1639683986.8939884,1048640,82.625
1639686386.8203359,1310784,84.6624984741211
1639688784.1452515,1572928,85.73750305175781
1639691184.9753318,1835072,86.8499984741211
1639693580.7772303,2097216,87.92500305175781
1639695976.2746005,2359360,88.5
1639698373.1624267,2621504,89.6624984741211
1639700770.398275,2883648,90.6875
1639703174.1246328,3145792,91.0999984741211
1639705576.0683837,3407936,91.5374984741211
1639707975.3623908,3670080,91.63749694824219
1639710381.0132835,3932224,92.0875015258789
1639712785.78325,4194368,92.125
1639715185.8038146,4456512,92.51249694824219
1639717589.3428478,4718656,92.51249694824219
1639719993.5832849,4980800,93.1500015258789
1639722398.350979,5242944,92.88749694824219
1639724801.0002434,5505088,93.2125015258789
1639727201.4127376,5767232,93.625
1639729601.3863173,6029376,93.625
1639731998.008575,6291520,93.5999984741211
1639734393.2163477,6553664,93.67500305175781
1639736795.9134436,6815808,93.86250305175781
1639739198.8949227,7077952,93.8499984741211
1639741597.9856822,7340096,93.92500305175781
1639744003.1745074,7602240,93.82499694824219
1639746406.127338,7864384,94.2125015258789
1639748807.5195053,8126528,94.0999984741211
1639751207.5176563,8388672,94.51249694824219
1639753606.858274,8650816,94.0875015258789
1639756010.197748,8912960,94.3499984741211
1639758408.6330068,9175104,94.4000015258789
1639760810.8523324,9437248,94.30000305175781
1639763211.5554836,9699392,94.3125
1639765612.8928468,9961536,94.61250305175781
1639768015.3427277,10223680,94.2750015258789
1639770418.1390874,10485824,94.42500305175781
1639772818.0450222,10747968,94.4749984741211
1639775214.904106,11010112,94.625
1639777615.555552,11272256,94.88749694824219
1639780015.7724743,11534400,94.67500305175781
1639782412.1951964,11796544,94.75
1639784809.9043949,12058688,94.7249984741211
1639787205.386391,12320832,94.80000305175781
1639789604.3689857,12582976,94.875
1639792008.3447275,12845120,94.7874984741211
1639794417.8530374,13107264,94.92500305175781
1639796816.7012713,13369408,94.7750015258789
1639799219.7036297,13631552,95.0250015258789
1639801615.730552,13893696,94.94999694824219
1639804021.605905,14155840,94.94999694824219
1639806422.5483036,14417984,94.86250305175781
1639808825.8733833,14680128,94.9000015258789
1639811231.3105881,14942272,94.98750305175781
1639813631.3714602,15204416,95.0250015258789
1639815991.3892872,15466560,94.875
1639818345.7210612,15728704,95.11250305175781
1639820702.4797344,15990848,95.2249984741211
1639823060.7193706,16252992,95.2750015258789
1639825416.8651454,16515136,95.2750015258789
1639827820.8726742,16777280,95.375
1639830220.8429904,17039424,95.19999694824219
1639832622.1618824,17301568,95.375
1639835029.9192502,17563712,95.4375
1639837435.7770169,17825856,95.3499984741211
1639839839.2645767,18088000,95.3375015258789
1639842240.149199,18350144,95.2750015258789
1639844641.2166758,18612288,95.36250305175781
1639847040.5268483,18874432,95.375
1639849440.438959,19136576,95.2874984741211
1639851836.038878,19398720,95.38749694824219
1639854230.2533922,19660864,95.4749984741211
1639856634.6003547,19923008,95.55000305175781
1639859041.0642793,20185152,95.4625015258789
1639861449.2036855,20447296,95.7125015258789
1639863856.9120202,20709440,95.5250015258789
1639866264.3010106,20971584,95.38749694824219
1639868670.8069003,21233728,95.42500305175781
1639871067.8756518,21495872,95.63749694824219
1639873474.884348,21758016,95.51249694824219
1639875837.782434,22020160,95.69999694824219
1639878198.5683377,22282304,95.875


==> figure-data/fixmatch-cifar100-10000-acc.csv <==
Wall time,Step,Value
1635988303.0806582,64,1.0099999904632568
1635992224.1846619,262208,50.91999816894531
1635996144.19665,524352,60.95000076293945
1636000063.7943323,786496,63.810001373291016
1636003983.112378,1048640,65.30000305175781
1636007901.5115213,1310784,66.5
1636011820.4189448,1572928,67.79000091552734
1636015737.9353862,1835072,68.55999755859375
1636019652.9143379,2097216,69.16000366210938
1636023571.6524947,2359360,69.43000030517578
1636027490.825112,2621504,69.62000274658203
1636031410.7221663,2883648,70.08999633789062
1636035329.3841546,3145792,69.95999908447266
1636039248.7566507,3407936,70.1500015258789
1636043167.7917747,3670080,70.48999786376953
1636047086.378622,3932224,70.94999694824219
1636051004.71223,4194368,71.20999908447266
1636054922.8951495,4456512,71.23999786376953
1636058841.3099866,4718656,71.93000030517578
1636062759.4175944,4980800,71.68000030517578
1636066678.1343226,5242944,72.01000213623047
1636070601.0017354,5505088,71.8499984741211
1636074519.6749754,5767232,71.52999877929688
1636078439.1074297,6029376,72.19999694824219
1636082357.8884413,6291520,71.88999938964844
1636086276.7164922,6553664,71.93000030517578
1636090196.4861095,6815808,72.20999908447266
1636094115.6729228,7077952,72.05999755859375
1636098034.075249,7340096,72.55999755859375
1636101949.4497771,7602240,72.66999816894531
1636105864.0356827,7864384,72.80999755859375
1636109782.4866242,8126528,72.29000091552734
1636113700.6627367,8388672,72.54000091552734
1636117618.8838506,8650816,72.30999755859375
1636121537.6196382,8912960,72.62999725341797
1636125456.3754888,9175104,72.7300033569336
1636129375.7351117,9437248,72.62000274658203
1636133294.5837097,9699392,72.41999816894531
1636137213.4435773,9961536,72.33000183105469
1636141132.0463963,10223680,72.61000061035156
1636145050.718649,10485824,72.41000366210938
1636148969.0451362,10747968,73.05999755859375
1636152887.8345082,11010112,73.0999984741211
1636156806.3507164,11272256,72.94000244140625
1636160725.3119366,11534400,73.0999984741211
1636164644.0670633,11796544,72.83000183105469
1636168563.1467283,12058688,73.0
1636172482.7230308,12320832,73.51000213623047
1636176401.6802137,12582976,73.18000030517578
1636180320.9580367,12845120,72.69000244140625
1636184239.2376068,13107264,73.33999633789062
1636188158.8289995,13369408,73.19000244140625
1636192077.8495054,13631552,72.95999908447266
1636195996.6414511,13893696,73.41999816894531
1636199914.920672,14155840,73.29000091552734
1636203833.4307928,14417984,73.05000305175781
1636207751.6830063,14680128,73.16999816894531
1636211671.6545649,14942272,73.19000244140625
1636215591.57159,15204416,73.27999877929688
1636219511.84623,15466560,73.27999877929688
1636223431.8866997,15728704,73.25
1636227351.8290868,15990848,73.3499984741211
1636231270.318496,16252992,73.18000030517578
1636235188.8062148,16515136,73.30000305175781
1636239107.3471656,16777280,73.29000091552734
1636243034.4611814,17039424,73.45999908447266
1636246954.2012916,17301568,73.38999938964844
1636250874.4564304,17563712,73.98999786376953
1636254795.1235614,17825856,73.44999694824219
1636258715.448398,18088000,74.0
1636262633.7552834,18350144,73.30999755859375
1636266552.0116532,18612288,73.83000183105469
1636270470.6558838,18874432,73.80000305175781
1636274391.1366541,19136576,73.69999694824219
1636278310.9549482,19398720,73.58999633789062
1636282230.6901746,19660864,74.19000244140625
1636286150.3670642,19923008,73.12999725341797
1636290070.4974597,20185152,73.68000030517578
1636293989.8545682,20447296,73.56999969482422
1636297908.743303,20709440,73.69000244140625
1636301827.3990107,20971584,73.55000305175781
1636305746.7715364,21233728,73.45999908447266
1636309665.2814846,21495872,73.48999786376953
1636313583.514348,21758016,73.94000244140625
1636317502.1857326,22020160,73.6500015258789
1636321420.5050645,22282304,73.87999725341797
1636325338.366354,22544448,74.16000366210938
1636329258.519993,22806592,73.70999908447266
1636333179.6959515,23068736,74.04000091552734
1636337097.4815428,23330880,73.63999938964844
1636341015.3484113,23593024,73.91000366210938
1636344933.5303547,23855168,73.36000061035156
1636348851.7461734,24117312,74.0
1636352766.1309805,24379456,73.87000274658203
1636356683.7513387,24641600,74.11000061035156
1636360602.2201943,24903744,74.12999725341797
1636364520.756757,25165888,73.94999694824219
1636368438.4282715,25428032,73.9800033569336
1636372356.067486,25690176,74.41999816894531
1636376274.0558424,25952320,74.12000274658203
1636380192.3094532,26214464,74.22000122070312
1636384111.142746,26476608,73.93000030517578
1636388030.3380694,26738752,73.81999969482422
1636391948.4515529,27000896,74.83000183105469
1636395867.0355282,27263040,74.0999984741211
1636399785.5489132,27525184,73.9800033569336
1636403703.8726683,27787328,74.13999938964844
1636407620.0447283,28049472,74.52999877929688
1636411536.9295747,28311616,74.27999877929688
1636415457.8494937,28573760,74.56999969482422
1636419375.4884055,28835904,74.55000305175781
1636423293.4776454,29098048,74.01000213623047
1636427211.3536336,29360192,74.2699966430664
1636431129.4081085,29622336,74.33000183105469
1636435047.1687071,29884480,74.68000030517578
1636438964.6770182,30146624,74.22000122070312
1636442882.617652,30408768,74.48999786376953
1636446800.6074007,30670912,74.66000366210938
1636450718.8979669,30933056,74.54000091552734
1636454635.7241096,31195200,74.66999816894531
1636458552.7606502,31457344,74.8499984741211
1636462470.518417,31719488,74.55999755859375
1636466387.9694457,31981632,74.30000305175781
1636470305.3494797,32243776,74.9000015258789
1636474223.3538754,32505920,74.80999755859375
1636478141.1668022,32768064,75.02999877929688
1636482059.7911932,33030208,74.98999786376953
1636485978.5728645,33292352,74.52999877929688
1636489896.948863,33554496,74.48999786376953
1636493814.9350874,33816640,74.4000015258789
1636497733.9950767,34078784,74.4800033569336
1636501652.2711396,34340928,74.83000183105469
1636505574.6558132,34603072,74.91999816894531
1636509491.8495207,34865216,74.83999633789062
1636513409.801394,35127360,75.06999969482422
1636517328.7605872,35389504,75.08000183105469
1636521247.5559423,35651648,74.77999877929688
1636525166.7646303,35913792,75.1500015258789
1636529085.8637664,36175936,75.4000015258789
1636533004.772034,36438080,75.58000183105469
1636536923.5383117,36700224,75.58999633789062
1636540841.618808,36962368,75.01000213623047
1636544759.1445591,37224512,74.94999694824219
1636548677.5173454,37486656,75.11000061035156
1636552595.434688,37748800,75.12999725341797
1636556515.279468,38010944,74.69999694824219
1636560434.681989,38273088,74.63999938964844
1636564353.4212377,38535232,75.72000122070312
1636568272.155025,38797376,75.44999694824219
1636572190.2407467,39059520,75.62000274658203
1636576108.3812158,39321664,75.56999969482422
1636580026.3870897,39583808,75.2300033569336
1636583944.5891013,39845952,75.19999694824219
1636587862.3601277,40108096,75.98999786376953
1636591779.3356411,40370240,75.69999694824219
1637163973.9263995,40435776,75.48999786376953
1637167905.912834,40697920,75.8499984741211
1637171832.2365828,40960064,75.80999755859375
1637175758.2603104,41222208,75.91000366210938
1637179683.751478,41484352,75.75
1637183609.322383,41746496,75.68000030517578
1637187535.0943086,42008640,76.08000183105469
1637191461.0275357,42270784,75.5199966430664
1637195386.6340537,42532928,75.5
1637199311.0451853,42795072,76.05000305175781
1637203236.0722733,43057216,75.79000091552734
1637207161.370558,43319360,75.79000091552734
1637211086.9085443,43581504,75.8499984741211
1637215012.0081556,43843648,76.30999755859375
1637218936.7908876,44105792,76.23999786376953
1637222861.4922345,44367936,76.2300033569336
1637226787.9244814,44630080,75.97000122070312
1637230713.5844078,44892224,75.62999725341797
1637234638.4479184,45154368,76.08000183105469
1637238564.213855,45416512,75.83999633789062
1637242489.7109175,45678656,76.30999755859375
1637246414.7296755,45940800,76.31999969482422
1637250340.312492,46202944,76.61000061035156
1637254266.0709994,46465088,76.56999969482422
1637258191.7780442,46727232,76.98999786376953
1637262117.5245023,46989376,76.62999725341797
1637266044.0280151,47251520,77.0
1637269968.7851322,47513664,76.29000091552734
1637273894.4546468,47775808,76.52999877929688
1637277820.3356946,48037952,76.66000366210938
1637281752.8022084,48300096,76.16000366210938
1637285679.0104885,48562240,76.5999984741211
1637289605.2740037,48824384,76.0999984741211
1637293531.6171434,49086528,76.44999694824219
1637297457.385418,49348672,76.87000274658203
1637301383.2242703,49610816,76.66000366210938
1637305309.259979,49872960,76.41000366210938
1637309235.980357,50135104,76.83999633789062
1637313162.6567783,50397248,76.23999786376953
1637317088.2824311,50659392,76.30000305175781
1637321013.7643719,50921536,77.22000122070312
1637324940.3655317,51183680,76.51000213623047
1637328866.9330413,51445824,76.48999786376953
1637332793.9618464,51707968,76.87999725341797
1637336721.1722183,51970112,76.69000244140625
1637340648.3456812,52232256,76.66999816894531
1637344574.9708934,52494400,76.66000366210938
1637348500.1090617,52756544,77.3499984741211
1637352425.1891475,53018688,76.81999969482422
1637356350.4439073,53280832,77.11000061035156
1637360275.0392985,53542976,77.08999633789062
1637364205.3179812,53805120,76.91000366210938
1637368130.5326786,54067264,76.69999694824219
1637372057.2942865,54329408,76.77999877929688
1637375983.759381,54591552,76.80000305175781
1637379908.948926,54853696,77.08999633789062
1637383834.7024126,55115840,76.8499984741211
1637387760.027728,55377984,77.1500015258789
1637391686.3243415,55640128,77.22000122070312
1637395611.3708713,55902272,76.86000061035156
1637399536.2493725,56164416,76.95999908447266
1637403461.821245,56426560,77.08000183105469
1637407386.8000817,56688704,77.47000122070312
1637411312.793867,56950848,77.16999816894531
1637415238.0059893,57212992,77.3499984741211
1637419163.4422936,57475136,77.2699966430664
1637423089.0215409,57737280,77.47000122070312
1637427015.3584063,57999424,77.41000366210938
1637430941.5088089,58261568,77.43000030517578
1637434867.7622764,58523712,76.97000122070312
1637438793.455717,58785856,77.19999694824219
1637442719.1784909,59048000,76.91000366210938
1637446644.9146974,59310144,76.91999816894531
1637450576.2134511,59572288,76.7699966430664
1637454501.6086519,59834432,76.83999633789062
1637458427.462516,60096576,77.16999816894531
1637462353.5222747,60358720,77.01000213623047
1637466278.6475904,60620864,76.77999877929688
1637470203.641073,60883008,77.05999755859375
1637474128.4561336,61145152,77.0
1637478054.0968466,61407296,76.88999938964844
1637481980.2076275,61669440,76.93000030517578
1637485905.2219272,61931584,76.97000122070312
1637489829.761428,62193728,76.95999908447266
1637493754.979644,62455872,76.66999816894531
1637497679.7123513,62718016,76.88999938964844
1637501604.6408982,62980160,76.83000183105469
1637505529.492158,63242304,76.80000305175781
1637509454.182618,63504448,76.9000015258789
1637513379.3605435,63766592,76.5199966430664
1637517305.5045848,64028736,76.22000122070312
1637521230.0714304,64290880,76.51000213623047
1637525154.7761307,64553024,76.27999877929688
1637529079.0372036,64815168,76.33000183105469
1637533004.4967997,65077312,76.55999755859375
1637536930.836012,65339456,76.48999786376953
1637540854.7699523,65601600,76.38999938964844
1637544779.0022368,65863744,76.0199966430664
1637548705.0584605,66125888,76.0999984741211
1637552629.8804448,66388032,76.2300033569336
1637556554.8335385,66650176,76.12000274658203
1637560478.9738572,66912320,76.05000305175781


==> figure-data/fixmatch-mask.csv <==
Wall time,Step,Value
1635988303.0806582,64,0.0
1635992224.1846619,262208,0.1473214328289032
1635996144.19665,524352,0.3080357015132904
1636000063.7943323,786496,0.421875
1636003983.112378,1048640,0.3861607015132904
1636007901.5115213,1310784,0.4441964328289032
1636011820.4189448,1572928,0.4977678656578064
1636015737.9353862,1835072,0.5133928656578064
1636019652.9143379,2097216,0.4866071343421936
1636023571.6524947,2359360,0.5066964030265808
1636027490.825112,2621504,0.5535714030265808
1636031410.7221663,2883648,0.6383928656578064
1636035329.3841546,3145792,0.6138392686843872
1636039248.7566507,3407936,0.5669642686843872
1636043167.7917747,3670080,0.4866071343421936
1636047086.378622,3932224,0.5245535969734192
1636051004.71223,4194368,0.4620535671710968
1636054922.8951495,4456512,0.4732142984867096
1636058841.3099866,4718656,0.6540178656578064
1636062759.4175944,4980800,0.6495535969734192
1636066678.1343226,5242944,0.6205357313156128
1636070601.0017354,5505088,0.4464285671710968
1636074519.6749754,5767232,0.5647321343421936
1636078439.1074297,6029376,0.5513392686843872
1636082357.8884413,6291520,0.5982142686843872
1636086276.7164922,6553664,0.6294642686843872
1636090196.4861095,6815808,0.5647321343421936
1636094115.6729228,7077952,0.6183035969734192
1636098034.075249,7340096,0.5424107313156128
1636101949.4497771,7602240,0.4508928656578064
1636105864.0356827,7864384,0.6540178656578064
1636109782.4866242,8126528,0.6897321343421936
1636113700.6627367,8388672,0.625
1636117618.8838506,8650816,0.515625
1636121537.6196382,8912960,0.4776785671710968
1636125456.3754888,9175104,0.7165178656578064
1636129375.7351117,9437248,0.6875
1636133294.5837097,9699392,0.6629464030265808
1636137213.4435773,9961536,0.5625
1636141132.0463963,10223680,0.6584821343421936
1636145050.718649,10485824,0.5424107313156128
1636148969.0451362,10747968,0.5803571343421936
1636152887.8345082,11010112,0.7053571343421936
1636156806.3507164,11272256,0.625
1636160725.3119366,11534400,0.4486607015132904
1636164644.0670633,11796544,0.7098214030265808
1636168563.1467283,12058688,0.625
1636172482.7230308,12320832,0.6651785969734192
1636176401.6802137,12582976,0.625
1636180320.9580367,12845120,0.5825892686843872
1636184239.2376068,13107264,0.46875
1636188158.8289995,13369408,0.7165178656578064
1636192077.8495054,13631552,0.6383928656578064
1636195996.6414511,13893696,0.6361607313156128
1636199914.920672,14155840,0.6875
1636203833.4307928,14417984,0.6160714030265808
1636207751.6830063,14680128,0.6875
1636211671.6545649,14942272,0.7075892686843872
1636215591.57159,15204416,0.4821428656578064
1636219511.84623,15466560,0.7142857313156128
1636223431.8866997,15728704,0.515625
1636227351.8290868,15990848,0.6696428656578064
1636231270.318496,16252992,0.6339285969734192
1636235188.8062148,16515136,0.6651785969734192
1636239107.3471656,16777280,0.6584821343421936
1636243034.4611814,17039424,0.6629464030265808
1636246954.2012916,17301568,0.71875
1636250874.4564304,17563712,0.6830357313156128
1636254795.1235614,17825856,0.671875
1636258715.448398,18088000,0.4933035671710968
1636262633.7552834,18350144,0.671875
1636266552.0116532,18612288,0.7299107313156128
1636270470.6558838,18874432,0.6808035969734192
1636274391.1366541,19136576,0.53125
1636278310.9549482,19398720,0.6852678656578064
1636282230.6901746,19660864,0.4308035671710968
1636286150.3670642,19923008,0.6428571343421936
1636290070.4974597,20185152,0.7053571343421936
1636293989.8545682,20447296,0.6316964030265808
1636297908.743303,20709440,0.5825892686843872
1636301827.3990107,20971584,0.7321428656578064
1636305746.7715364,21233728,0.71875
1636309665.2814846,21495872,0.5959821343421936
1636313583.514348,21758016,0.7321428656578064
1636317502.1857326,22020160,0.6004464030265808
1636321420.5050645,22282304,0.6852678656578064
1636325338.366354,22544448,0.6495535969734192
1636329258.519993,22806592,0.703125
1636333179.6959515,23068736,0.4754464328289032
1636337097.4815428,23330880,0.7165178656578064
1636341015.3484113,23593024,0.5424107313156128
1636344933.5303547,23855168,0.6361607313156128
1636348851.7461734,24117312,0.6763392686843872
1636352766.1309805,24379456,0.5535714030265808
1636356683.7513387,24641600,0.703125
1636360602.2201943,24903744,0.7544642686843872
1636364520.756757,25165888,0.5825892686843872
1636368438.4282715,25428032,0.7008928656578064
1636372356.067486,25690176,0.6316964030265808
1636376274.0558424,25952320,0.6205357313156128
1636380192.3094532,26214464,0.7276785969734192
1636384111.142746,26476608,0.546875
1636388030.3380694,26738752,0.7633928656578064
1636391948.4515529,27000896,0.7209821343421936
1636395867.0355282,27263040,0.6495535969734192
1636399785.5489132,27525184,0.6763392686843872
1636403703.8726683,27787328,0.6964285969734192
1636407620.0447283,28049472,0.4196428656578064
1636411536.9295747,28311616,0.7165178656578064
1636415457.8494937,28573760,0.7008928656578064
1636419375.4884055,28835904,0.421875
1636423293.4776454,29098048,0.6830357313156128
1636427211.3536336,29360192,0.7098214030265808
1636431129.4081085,29622336,0.7522321343421936
1636435047.1687071,29884480,0.5669642686843872
1636438964.6770182,30146624,0.546875
1636442882.617652,30408768,0.7165178656578064
1636446800.6074007,30670912,0.7455357313156128
1636450718.8979669,30933056,0.7723214030265808
1636454635.7241096,31195200,0.8058035969734192
1636458552.7606502,31457344,0.4553571343421936
1636462470.518417,31719488,0.6138392686843872
1636466387.9694457,31981632,0.6875
1636470305.3494797,32243776,0.7700892686843872
1636474223.3538754,32505920,0.7075892686843872
1636478141.1668022,32768064,0.6852678656578064
1636482059.7911932,33030208,0.4933035671710968
1636485978.5728645,33292352,0.5089285969734192
1636489896.948863,33554496,0.5491071343421936
1636493814.9350874,33816640,0.6808035969734192
1636497733.9950767,34078784,0.6763392686843872
1636501652.2711396,34340928,0.6607142686843872
1636505574.6558132,34603072,0.7433035969734192
1636509491.8495207,34865216,0.7276785969734192
1636513409.801394,35127360,0.7477678656578064
1636517328.7605872,35389504,0.7723214030265808
1636521247.5559423,35651648,0.7455357313156128
1636525166.7646303,35913792,0.7477678656578064
1636529085.8637664,36175936,0.7589285969734192
1636533004.772034,36438080,0.7991071343421936
1636536923.5383117,36700224,0.7544642686843872
1636540841.618808,36962368,0.7611607313156128
1636544759.1445591,37224512,0.7299107313156128
1636548677.5173454,37486656,0.765625
1636552595.434688,37748800,0.7522321343421936
1636556515.279468,38010944,0.7366071343421936
1636560434.681989,38273088,0.6964285969734192
1636564353.4212377,38535232,0.6183035969734192
1636568272.155025,38797376,0.734375
1636572190.2407467,39059520,0.734375
1636576108.3812158,39321664,0.75
1636580026.3870897,39583808,0.7566964030265808
1636583944.5891013,39845952,0.7075892686843872
1636587862.3601277,40108096,0.484375
1636591779.3356411,40370240,0.7589285969734192
1637163973.9263995,40435776,0.7254464030265808
1637167905.912834,40697920,0.5357142686843872
1637171832.2365828,40960064,0.7321428656578064
1637175758.2603104,41222208,0.7879464030265808
1637179683.751478,41484352,0.8013392686843872
1637183609.322383,41746496,0.7388392686843872
1637187535.0943086,42008640,0.7299107313156128
1637191461.0275357,42270784,0.7745535969734192
1637195386.6340537,42532928,0.7075892686843872
1637199311.0451853,42795072,0.5290178656578064
1637203236.0722733,43057216,0.7834821343421936
1637207161.370558,43319360,0.7745535969734192
1637211086.9085443,43581504,0.7366071343421936
1637215012.0081556,43843648,0.7745535969734192
1637218936.7908876,44105792,0.7477678656578064
1637222861.4922345,44367936,0.7388392686843872
1637226787.9244814,44630080,0.7745535969734192
1637230713.5844078,44892224,0.5714285969734192
1637234638.4479184,45154368,0.7857142686843872
1637238564.213855,45416512,0.7566964030265808
1637242489.7109175,45678656,0.5892857313156128
1637246414.7296755,45940800,0.7879464030265808
1637250340.312492,46202944,0.6584821343421936
1637254266.0709994,46465088,0.78125
1637258191.7780442,46727232,0.7633928656578064
1637262117.5245023,46989376,0.7745535969734192
1637266044.0280151,47251520,0.7879464030265808
1637269968.7851322,47513664,0.8482142686843872
1637273894.4546468,47775808,0.7879464030265808
1637277820.3356946,48037952,0.4754464328289032
1637281752.8022084,48300096,0.8236607313156128
1637285679.0104885,48562240,0.7700892686843872
1637289605.2740037,48824384,0.7522321343421936
1637293531.6171434,49086528,0.8058035969734192
1637297457.385418,49348672,0.7700892686843872
1637301383.2242703,49610816,0.7723214030265808
1637305309.259979,49872960,0.8459821343421936
1637309235.980357,50135104,0.6696428656578064
1637313162.6567783,50397248,0.8169642686843872
1637317088.2824311,50659392,0.8035714030265808
1637321013.7643719,50921536,0.8191964030265808
1637324940.3655317,51183680,0.5089285969734192
1637328866.9330413,51445824,0.84375
1637332793.9618464,51707968,0.8459821343421936
1637336721.1722183,51970112,0.8459821343421936
1637340648.3456812,52232256,0.8236607313156128
1637344574.9708934,52494400,0.8415178656578064
1637348500.1090617,52756544,0.8258928656578064
1637352425.1891475,53018688,0.7901785969734192
1637356350.4439073,53280832,0.8258928656578064
1637360275.0392985,53542976,0.6629464030265808
1637364205.3179812,53805120,0.703125
1637368130.5326786,54067264,0.8370535969734192
1637372057.2942865,54329408,0.84375
1637375983.759381,54591552,0.8348214030265808
1637379908.948926,54853696,0.8526785969734192
1637383834.7024126,55115840,0.84375
1637387760.027728,55377984,0.8727678656578064
1637391686.3243415,55640128,0.8392857313156128
1637395611.3708713,55902272,0.8727678656578064
1637399536.2493725,56164416,0.8415178656578064
1637403461.821245,56426560,0.8616071343421936
1637407386.8000817,56688704,0.8638392686843872
1637411312.793867,56950848,0.8549107313156128
1637415238.0059893,57212992,0.8727678656578064
1637419163.4422936,57475136,0.8549107313156128
1637423089.0215409,57737280,0.8526785969734192
1637427015.3584063,57999424,0.8549107313156128
1637430941.5088089,58261568,0.8772321343421936
1637434867.7622764,58523712,0.8660714030265808
1637438793.455717,58785856,0.8683035969734192
1637442719.1784909,59048000,0.8794642686843872
1637446644.9146974,59310144,0.8482142686843872
1637450576.2134511,59572288,0.8772321343421936
1637454501.6086519,59834432,0.8883928656578064
1637458427.462516,60096576,0.8482142686843872
1637462353.5222747,60358720,0.8995535969734192
1637466278.6475904,60620864,0.8995535969734192
1637470203.641073,60883008,0.9308035969734192
1637474128.4561336,61145152,0.8950892686843872
1637478054.0968466,61407296,0.9196428656578064
1637481980.2076275,61669440,0.8839285969734192
1637485905.2219272,61931584,0.9263392686843872
1637489829.761428,62193728,0.8928571343421936
1637493754.979644,62455872,0.9151785969734192
1637497679.7123513,62718016,0.8928571343421936
1637501604.6408982,62980160,0.9129464030265808
1637505529.492158,63242304,0.9107142686843872
1637509454.182618,63504448,0.9151785969734192
1637513379.3605435,63766592,0.9040178656578064
1637517305.5045848,64028736,0.9330357313156128
1637521230.0714304,64290880,0.9174107313156128
1637525154.7761307,64553024,0.9040178656578064
1637529079.0372036,64815168,0.9107142686843872
1637533004.4967997,65077312,0.9308035969734192
1637536930.836012,65339456,0.9151785969734192
1637540854.7699523,65601600,0.9308035969734192
1637544779.0022368,65863744,0.9308035969734192
1637548705.0584605,66125888,0.9241071343421936
1637552629.8804448,66388032,0.921875
1637556554.8335385,66650176,0.90625
1637560478.9738572,66912320,0.9397321343421936


==> figure-data/fixmatch-stl10-1000-acc.csv <==
Wall time,Step,Value
1639960098.689363,64,9.875
1639963562.420847,262208,68.3125
1639967025.917256,524352,75.2750015258789
1639970499.1287632,786496,79.375
1639973977.8451521,1048640,82.2750015258789
1639977453.1793897,1310784,84.0374984741211
1639980921.6038806,1572928,85.57499694824219
1639984391.0997403,1835072,86.73750305175781
1639987860.9895346,2097216,87.51249694824219
1639991332.6183252,2359360,88.2874984741211
1639994805.9861686,2621504,89.07499694824219
1639998283.5708766,2883648,89.5875015258789
1640001760.3128998,3145792,90.48750305175781
1640005233.8406613,3407936,90.51249694824219
1640008707.8767362,3670080,91.01249694824219
1640012180.0905285,3932224,91.4625015258789
1640015653.5796793,4194368,91.7249984741211
1640019131.884691,4456512,91.9375
1640022614.0775838,4718656,92.1624984741211
1640026087.943378,4980800,92.1875
1640029566.3802698,5242944,92.36250305175781
1640033043.3002305,5505088,92.6500015258789
1640036512.1997662,5767232,92.8125
1640039991.2491245,6029376,92.69999694824219
1640043471.3936365,6291520,93.1624984741211
1640046945.1437926,6553664,93.2125015258789
1640050423.031602,6815808,93.3499984741211
1640053893.125199,7077952,93.5999984741211
1640057365.3749576,7340096,93.625
1640060836.2261515,7602240,93.92500305175781
1640064308.2176638,7864384,93.8125
1640067777.2644513,8126528,93.76249694824219
1640071242.8935673,8388672,93.9000015258789
1640074712.8681593,8650816,94.1624984741211
1640078185.3017237,8912960,93.9000015258789
1640081665.840845,9175104,94.2125015258789
1640085138.3047714,9437248,94.07499694824219
1640088614.8068197,9699392,93.63749694824219
1640092092.3811936,9961536,94.17500305175781
1640095557.2769094,10223680,94.1624984741211
1640099026.775828,10485824,94.0374984741211
1640102492.148608,10747968,94.0
1640105953.3471293,11010112,94.0
1640109421.7697015,11272256,94.07499694824219
1640112889.702959,11534400,93.9625015258789
1640116357.550846,11796544,94.26249694824219
1640119820.0788193,12058688,94.4749984741211
1640123287.7106264,12320832,94.38749694824219
1640126752.6773806,12582976,94.3375015258789
1640130225.4704623,12845120,94.36250305175781
1640133692.2409463,13107264,94.4625015258789
1640137165.277631,13369408,94.48750305175781
1640140637.4470577,13631552,94.5374984741211
1640144106.133759,13893696,94.26249694824219
1640147573.543958,14155840,94.57499694824219
1640151045.0987155,14417984,94.63749694824219
1640154511.5374928,14680128,94.75
1640157982.73062,14942272,94.4625015258789
1640161456.4290893,15204416,94.51249694824219
1640164933.8611798,15466560,94.7249984741211
1640168409.1795819,15728704,94.8125
1640171885.1623073,15990848,94.69999694824219
1640175363.579305,16252992,94.5374984741211
1640178836.9642925,16515136,94.42500305175781
1640182315.7801511,16777280,94.6624984741211
1640185793.7490492,17039424,94.57499694824219
1640189272.8368816,17301568,94.67500305175781
1640192744.7301607,17563712,94.6500015258789
1640196218.6605904,17825856,94.5
1640199692.994806,18088000,94.875
1640203168.1885781,18350144,94.7249984741211
1640206646.4946017,18612288,94.0875015258789
1640210118.5744364,18874432,94.625
1640213598.610559,19136576,94.625
1640217203.1805878,19333184,94.7249984741211
1640220601.3949966,19595328,94.9000015258789
1640224027.6505513,19857472,94.44999694824219
1640227463.8899724,20119616,94.73750305175781
1640230913.1552362,20381760,94.80000305175781
1640234344.5980263,20643904,94.7125015258789
1640237780.4354415,20906048,94.9124984741211
1640241216.3676705,21168192,94.80000305175781
1640244651.5535314,21430336,94.4124984741211
1640248085.2237291,21692480,94.82499694824219
1640251515.6605797,21954624,94.73750305175781
1640254928.597054,22216768,94.7249984741211
1640258348.028406,22478912,94.94999694824219
1640261746.9063985,22741056,94.8499984741211
1640265132.183423,23003200,94.8499984741211
1640268512.7801065,23265344,94.8499984741211
1640271887.183869,23527488,94.875
1640275265.0573223,23789632,94.8125
1640278652.377082,24051776,94.86250305175781
1640282024.662115,24313920,95.1500015258789
1640285398.7641444,24576064,94.86250305175781
1640288772.154016,24838208,94.51249694824219
1640292143.6956122,25100352,94.94999694824219
1640295538.6578538,25362496,94.7750015258789
1640298934.5066614,25624640,94.88749694824219
1640302330.0051405,25886784,94.8125
1640305714.90481,26148928,94.875
1640309102.8258395,26411072,94.63749694824219
1640312492.409872,26673216,95.0374984741211
1640315889.0583766,26935360,95.0
1640319278.8676598,27197504,94.7750015258789
1640322666.9528522,27459648,94.75
1640326058.256317,27721792,95.0250015258789
1640329460.452884,27983936,94.98750305175781
1640332854.7389805,28246080,94.9000015258789
1640336246.56496,28508224,94.7249984741211
1640339638.5781944,28770368,94.98750305175781
1640343036.7818782,29032512,94.7874984741211
1640346446.77109,29294656,94.94999694824219
1640349881.3333673,29556800,95.05000305175781
1640353311.4476273,29818944,95.0625
1640356724.7552829,30081088,94.9124984741211
1640360137.2113507,30343232,94.8125
1640363537.5210614,30605376,95.05000305175781
1640366922.968062,30867520,94.9625015258789
1640370327.1895616,31129664,94.94999694824219
1640373739.3979487,31391808,95.1500015258789
1640377165.085986,31653952,95.4625015258789
1640380570.5019767,31916096,95.26249694824219
1640383959.97714,32178240,95.0875015258789
1640387341.6704042,32440384,94.92500305175781
1640390724.5163262,32702528,95.0875015258789
1640394110.3274848,32964672,95.05000305175781
1640397498.7950997,33226816,95.01249694824219
1640400880.0432224,33488960,95.01249694824219
1640404270.7760134,33751104,95.0875015258789
1640407655.995378,34013248,94.92500305175781
1640411045.7035022,34275392,94.98750305175781
1640414435.7522652,34537536,95.1624984741211
1640417844.8112562,34799680,95.0625
1640421261.5896857,35061824,95.0875015258789
1640424636.7662332,35323968,95.1624984741211
1641567898.6530967,35389504,95.0875015258789
1641571401.6908195,35651648,95.0625
1641574914.276905,35913792,95.0
1641578421.148537,36175936,95.07499694824219
1641581929.9416904,36438080,95.19999694824219
1641585437.3490171,36700224,95.30000305175781
1641588942.2535567,36962368,95.0374984741211
1641592434.6793783,37224512,95.05000305175781
1641595938.5091136,37486656,95.30000305175781
1641599440.0459123,37748800,95.23750305175781
1641602934.4857442,38010944,95.13749694824219
1641606433.1315365,38273088,95.2874984741211
1641609921.3278637,38535232,95.2125015258789
1641613433.8247733,38797376,95.11250305175781
1641616938.5329905,39059520,95.13749694824219
1641620441.5977955,39321664,95.55000305175781
1641623933.8096373,39583808,95.19999694824219
1641627433.5859795,39845952,95.1500015258789
1641630922.0167282,40108096,95.0374984741211
1641634423.0570807,40370240,95.0374984741211
1641637916.412853,40632384,95.2125015258789
1641641413.6719856,40894528,95.13749694824219
1641644905.391893,41156672,95.25
1641648394.4916124,41418816,95.11250305175781
1641651868.651325,41680960,95.1624984741211
1641655360.4610064,41943104,95.11250305175781
1641658854.078239,42205248,95.0374984741211
1641662349.2345846,42467392,95.1624984741211
1641665828.5561695,42729536,95.2750015258789
1641669321.7718682,42991680,95.17500305175781
1641672810.1561406,43253824,95.125
1641676287.954326,43515968,95.1875
1641679762.456434,43778112,95.0875015258789
1641683248.5511134,44040256,95.125
1641686730.4371545,44302400,95.4000015258789
1641690218.648518,44564544,95.05000305175781
1641693712.09548,44826688,95.4000015258789
1641697196.3714697,45088832,95.3499984741211
1641700678.3039944,45350976,95.42500305175781
1641704170.459518,45613120,95.42500305175781
1641707657.0805445,45875264,95.2874984741211
1641711146.547296,46137408,95.1875
1641714621.2648413,46399552,95.0374984741211
1641718110.3469949,46661696,95.32499694824219
1641721600.9340408,46923840,95.4000015258789
1641725083.559942,47185984,95.4375
1641728577.6414063,47448128,95.2750015258789
1641732070.3661392,47710272,95.3375015258789
1641735577.1438386,47972416,95.4124984741211
1641739056.1833014,48234560,95.44999694824219
1641742541.9993982,48496704,95.30000305175781
1641746030.608658,48758848,95.5625
1641749500.5955946,49020992,95.26249694824219
1641752969.71034,49283136,95.23750305175781
1641756438.612775,49545280,95.48750305175781
1641759902.3353577,49807424,95.4749984741211
1641763391.2700725,50069568,95.30000305175781
1641766856.5394204,50331712,95.42500305175781
1641770312.7880628,50593856,95.4625015258789
1641773807.2458713,50856000,95.5
1641777281.83533,51118144,95.2249984741211
1641780769.260575,51380288,95.4749984741211
1641784226.410531,51642432,95.23750305175781
1641787715.438953,51904576,95.55000305175781
1641791196.7606862,52166720,95.57499694824219
1641794688.6144617,52428864,95.51249694824219
1641798123.3407383,52691008,95.55000305175781
1641801583.9754364,52953152,95.5
1641805062.7590973,53215296,95.73750305175781
1641808532.8927948,53477440,95.4375
1641811982.9041636,53739584,95.625
1641815452.4852052,54001728,95.5250015258789
1641818909.9438827,54263872,95.3499984741211
1641822385.340239,54526016,95.55000305175781
1641825755.2767973,54722624,95.51249694824219
1641829266.6678307,54984768,95.6875
1641832781.0671587,55246912,95.5625
1641836295.7660925,55509056,95.5374984741211
1641839801.9861948,55771200,95.5625
1641843307.2462013,56033344,95.36250305175781
1641846814.91968,56295488,95.55000305175781
1641850331.8127875,56557632,95.51249694824219
1641853835.7871919,56819776,95.5250015258789
1641857344.2555914,57081920,95.5999984741211
1641860863.0549335,57344064,95.36250305175781
1641864376.6079264,57606208,95.57499694824219
1641867896.5349774,57868352,95.6875
1641871410.6392303,58130496,95.625
1641874922.6962101,58392640,95.57499694824219
1641878426.9394598,58654784,95.5
1641881936.455751,58916928,95.61250305175781
1641885446.9113576,59179072,95.6875
1641888953.2425191,59441216,95.6624984741211
1641892450.881652,59703360,95.7125015258789
1641895947.1986496,59965504,95.69999694824219
1641899449.1849031,60227648,95.63749694824219
1641902908.3891048,60489792,95.73750305175781
1641906366.3775816,60751936,95.7874984741211
1641909795.5866253,61014080,95.7750015258789
1641913222.2918177,61276224,95.6624984741211
1641916653.7017393,61538368,95.73750305175781
1641920096.1572266,61800512,95.76249694824219
1641923556.0465755,62062656,95.75
1641927050.289072,62324800,95.73750305175781
1641930556.8416097,62586944,95.7249984741211
1641934067.7227242,62849088,95.69999694824219
1641937578.907637,63111232,95.7750015258789
1641941078.109681,63373376,95.69999694824219
1641944586.227402,63635520,95.8375015258789
1641948096.771567,63897664,95.7125015258789
1641951597.9933922,64159808,95.7750015258789
1641955098.261414,64421952,95.73750305175781
1641958612.1374133,64684096,95.7750015258789
1641962120.850218,64946240,95.7125015258789
1641965625.38935,65208384,95.8499984741211
1641969133.706806,65470528,95.7125015258789
1641972644.9955368,65732672,95.73750305175781
1641976158.4155874,65994816,95.8375015258789
1641979671.660629,66256960,95.82499694824219
1641983190.3511019,66519104,95.8125
1641986709.505984,66781248,95.82499694824219
1641990224.5885026,67043392,95.73750305175781


==> figure-data/pseudo-label-importance.csv <==
labels,wpl,npl
400,60.27,51.81
1000,69.01,65.2
2500,73.36,71.16
10000,78.58,78.19

==> figure-data/test-data-1.csv <==
"accuracies","steps"
1,64
49.849998474121094,262208
64.45999908447266,524352
67.97000122070312,786496
70.12000274658203,1048640
71.73999786376953,1310784
73.13999938964844,1572928
74.19999694824219,1835072
74.75,2097216
75.37000274658203,2359360
75.83999633789062,2621504
75.98999786376953,2883648
76.44000244140625,3145792
76.83000183105469,3407936
77.18000030517578,3670080
76.72000122070312,3932224
77.29000091552734,4194368
77.33999633789062,4456512
77.30999755859375,4718656
77.06999969482422,4980800
77.0199966430664,5242944
77.20999908447266,5505088
77.38999938964844,5767232
77.55999755859375,6029376
77.52999877929688,6291520
77.58000183105469,6553664
77.98999786376953,6815808
77.80000305175781,7077952
77.58999633789062,7340096
77.27999877929688,7602240
77.7300033569336,7864384
77.58000183105469,8126528
77.66000366210938,8388672
77.80000305175781,8650816
77.73999786376953,8912960
77.80999755859375,9175104
77.9000015258789,9437248
77.72000122070312,9699392
78.4000015258789,9961536
78.0199966430664,10223680
77.9800033569336,10485824
77.63999938964844,10747968
77.94999694824219,11010112
77.69999694824219,11272256
77.83000183105469,11534400
77.91999816894531,11796544
78.01000213623047,12058688
77.66000366210938,12320832
77.54000091552734,12582976
78.06999969482422,12845120
78.06999969482422,13107264
78.08000183105469,13369408
78,13631552
78.08000183105469,13893696
77.97000122070312,14155840
77.66999816894531,14417984
77.97000122070312,14680128
78.16000366210938,14942272
78.16999816894531,15204416
78.11000061035156,15466560
77.69000244140625,15728704
77.83000183105469,15990848
78.01000213623047,16252992
78.08999633789062,16515136
78.19999694824219,16777280
78.1500015258789,17039424
77.87000274658203,17301568
77.8499984741211,17563712
77.86000061035156,17825856
77.56999969482422,18088000
77.86000061035156,18350144
77.62999725341797,18612288
77.56999969482422,18874432
77.77999877929688,19136576
77.73999786376953,19398720
77.19999694824219,19660864
77.94999694824219,19923008
77.69999694824219,20185152
77.47000122070312,20447296
77.58000183105469,20709440
77.68000030517578,20971584
77.55000305175781,21233728
77.4000015258789,21495872
77.5199966430664,21758016
77.18000030517578,22020160
77.30999755859375,22282304


==> figure-data/test-data-2.csv <==
"accuracies","steps"
0.7699999809265137,64
34.459999084472656,262208
63.83000183105469,524352
68.33999633789062,786496
70.33000183105469,1048640
71.30000305175781,1310784
71.91999816894531,1572928
72.45999908447266,1835072
72.70999908447266,2097216
72.8499984741211,2359360
73.3499984741211,2621504
73.44000244140625,2883648
73.52999877929688,3145792
73.76000213623047,3407936
73.80999755859375,3670080
74.13999938964844,3932224
74.01000213623047,4194368
74.26000213623047,4456512
74.45999908447266,4718656
74.29000091552734,4980800
74.44000244140625,5242944
74.54000091552734,5505088
74.87999725341797,5767232
74.68000030517578,6029376
74.51000213623047,6291520
74.47000122070312,6553664
75.2300033569336,6815808
74.66999816894531,7077952
74.69999694824219,7340096
75.22000122070312,7602240
74.97000122070312,7864384
74.80000305175781,8126528
75.1500015258789,8388672
75.29000091552734,8650816
75.41000366210938,8912960
75.52999877929688,9175104
75.5999984741211,9437248
75.19999694824219,9699392
75.37000274658203,9961536
75.8499984741211,10223680
75.75,10485824
75.62000274658203,10747968
75.52999877929688,11010112
75.86000061035156,11272256
76.08999633789062,11534400
75.52999877929688,11796544
75.75,12058688
75.94000244140625,12320832
75.94999694824219,12582976
76.20999908447266,12845120
76.16000366210938,13107264
75.91000366210938,13369408
75.9800033569336,13631552
75.94000244140625,13893696
76.16000366210938,14155840
76.13999938964844,14417984
76.12000274658203,14680128
76.16000366210938,14942272
76,15204416
76.26000213623047,15466560
75.95999908447266,15728704
76.19999694824219,15990848
76.33000183105469,16252992
75.95999908447266,16515136
76.22000122070312,16777280
75.86000061035156,17039424
76.1500015258789,17301568
76.01000213623047,17563712
76.0999984741211,17825856
75.87999725341797,18088000
76.44000244140625,18350144
75.88999938964844,18612288
76.30000305175781,18874432
76.13999938964844,19136576
76.63999938964844,19398720
76.22000122070312,19660864
76.43000030517578,19923008
75.91000366210938,20185152
76.23999786376953,20447296
76.2699966430664,20709440
75.9000015258789,20971584
76.45999908447266,21233728
76.05000305175781,21495872
76.37999725341797,21758016
76.66999816894531,22020160
76.04000091552734,22282304
76.18000030517578,22544448
76.20999908447266,22806592
76.41999816894531,23068736
76.01000213623047,23330880
76.55000305175781,23593024
76.66999816894531,23855168
76.5,24117312
76.13999938964844,24379456
76.12000274658203,24641600
76.69000244140625,24903744
76.75,25165888
76.5199966430664,25428032
76.5199966430664,25690176
76.3499984741211,25952320
76.31999969482422,26214464
76.62999725341797,26476608
76.44000244140625,26738752
76.26000213623047,27000896
76.2300033569336,27263040
76.5199966430664,27525184
76.55000305175781,27787328
76.75,28049472
76.41999816894531,28311616
76.69000244140625,28573760
76.88999938964844,28835904
76.87000274658203,29098048
76.41999816894531,29360192
76.70999908447266,29622336
76.7300033569336,29884480
76.77999877929688,30146624
76.80999755859375,30408768
76.83999633789062,30670912
76.81999969482422,30933056
76.6500015258789,31195200
76.72000122070312,31457344
76.51000213623047,31719488
76.58000183105469,31981632
76.55000305175781,32243776
77.19000244140625,32505920
77.44999694824219,32768064
77.5999984741211,33030208
77.12999725341797,33292352
77.20999908447266,33554496
77.37999725341797,33816640
77.3499984741211,34078784
77.16999816894531,34340928
77.18000030517578,34603072
77.18000030517578,34865216
77.08999633789062,35127360
77.3499984741211,35389504
77.44000244140625,35651648
77.31999969482422,35913792
77.41000366210938,36175936
77.4000015258789,36438080
77.05000305175781,36700224
77.0999984741211,36962368
77.2699966430664,37224512
77.11000061035156,37486656
77.41999816894531,37748800
77.30000305175781,38010944
76.8499984741211,38273088
77.70999908447266,38535232
77.30000305175781,38797376
77.47000122070312,39059520
77.45999908447266,39321664
77.5,39583808
77.43000030517578,39845952
77.26000213623047,40108096
77.29000091552734,40370240
77.72000122070312,40632384
77.68000030517578,40894528
77.23999786376953,41156672
77.5999984741211,41418816
77.4800033569336,41680960
77.2300033569336,41812032
77.44000244140625,42074176
77.69999694824219,42336320
77.41999816894531,42598464
77.04000091552734,42860608
77.56999969482422,43122752
77.37999725341797,43384896
77.58999633789062,43647040
77.51000213623047,43909184
77.63999938964844,44171328
77.87000274658203,44433472
77.27999877929688,44695616
77.47000122070312,44957760
77.33000183105469,45219904
77.58000183105469,45482048
77.37000274658203,45744192
77.1500015258789,46006336
77.61000061035156,46268480
77.33000183105469,46530624
77.52999877929688,46792768
77.26000213623047,47054912
77.33999633789062,47317056
77.06999969482422,47579200
77.13999938964844,47841344
77.3499984741211,48103488
77.41000366210938,48365632
77.19999694824219,48627776
77.26000213623047,48889920
77.02999877929688,49152064
77.45999908447266,49414208
77.26000213623047,49676352
77.05999755859375,49938496
76.94000244140625,50200640
77.36000061035156,50462784
77.29000091552734,50724928
77.5199966430664,50987072
77.55000305175781,51249216
77.19999694824219,51511360
77.2699966430664,51773504
77.16000366210938,52035648
77.05000305175781,52297792
76.91999816894531,52559936
77.29000091552734,52822080
77.44999694824219,53084224
77.33000183105469,53346368
77.33000183105469,53608512
77.27999877929688,53870656
77.22000122070312,54132800
77.2699966430664,54394944
77.2699966430664,54657088
77.23999786376953,54919232
77.04000091552734,55181376
77.05999755859375,55443520
77.2300033569336,55705664
76.94999694824219,55967808
77.05000305175781,56229952
77.18000030517578,56492096
77.12999725341797,56754240
76.6500015258789,57016384
77.02999877929688,57278528
77.01000213623047,57540672
77.11000061035156,57802816
76.7699966430664,58064960
76.94999694824219,58327104
76.69000244140625,58589248
76.87000274658203,58851392
77.2699966430664,59113536
76.83999633789062,59375680
76.79000091552734,59637824
76.6500015258789,59899968
76.93000030517578,60162112
77.02999877929688,60424256
76.6500015258789,60686400
76.72000122070312,60948544
76.45999908447266,61210688
76.69000244140625,61472832
76.62999725341797,61734976
76.47000122070312,61997120
76.58999633789062,62259264
76.29000091552734,62521408
76.37000274658203,62783552
76.55999755859375,63045696
76.56999969482422,63307840
76.58000183105469,63569984
76.02999877929688,63832128
76.0199966430664,64094272
76.27999877929688,64356416
76.26000213623047,64618560
75.9000015258789,64880704
75.97000122070312,65142848
75.9000015258789,65404992
75.91000366210938,65667136
75.95999908447266,65929280
75.83999633789062,66191424
75.83999633789062,66453568
75.80999755859375,66715712
75.86000061035156,66977856

